A User's Guide to Sampling Strategies for Sliced Optimal Transport

This paper serves as a user's guide to sampling strategies for sliced optimal transport. We provide reminders and additional regularity results on the Sliced Wasserstein distance. We detail the construction methods, generation time complexity, theoretical guarantees, and conditions for each strategy. Additionally, we provide insights into their suitability for sliced optimal transport in theory. Extensive experiments on both simulated and real-world data offer a representative comparison of the strategies, culminating in practical recommendations for their best usage.

==> Experiments/Errors3DShape/errors_SSW_rand_shapenet_1.csv <==
N_sample,Error
100,8.599257582425635e-05
1100,4.868391489699434e-06
2100,4.915569666550136e-06
3100,4.995338426292892e-06
4100,4.929006124671127e-06
5100,4.869270909835382e-06
6100,4.865517580044908e-06
7100,4.8586580305754955e-06
8100,4.837982113291179e-06
9100,4.8452131597393266e-06
10100,4.8479575192314845e-06


==> Experiments/Errors3DShape/errors_SSW_rand_shapenet_2.csv <==
N_sample,Error
100,3.678419001369847e-05
1100,9.560888966242408e-07
2100,7.081955217049657e-07
3100,7.671603631216259e-07
4100,6.732226915995461e-07
5100,6.966825935313288e-07
6100,6.623174689540136e-07
7100,6.57492985869021e-07
8100,6.431174573078013e-07
9100,6.644365523934478e-07
10100,6.481971680941285e-07


==> Experiments/Errors3DShape/errors_SSW_rand_shapenet_3.csv <==
N_sample,Error
100,8.982368551666612e-05
1100,2.5880608564739227e-06
2100,1.2687681687889584e-06
3100,1.6887927514485506e-06
4100,6.123741912110458e-07
5100,5.056741401062575e-07
6100,3.757013994139247e-07
7100,3.154056385593074e-07
8100,3.400206184293181e-07
9100,2.875269539420744e-07
10100,2.899914883752741e-07


==> Experiments/Errors3DShape/errors_fib_rand_shapenet_1.csv <==
N_sample,Error
100,0.001342187397041646
1100,0.00011425589450100859
2100,5.732840170202119e-05
3100,3.729434318347491e-05
4100,2.6981467777340007e-05
5100,2.0709922399341635e-05
6100,1.6515689596690447e-05
7100,1.3502240505818691e-05
8100,1.1228160419703842e-05
9100,9.460750725196615e-06
10100,8.05120550279037e-06


==> Experiments/Errors3DShape/errors_fib_rand_shapenet_2.csv <==
N_sample,Error
100,5.1053250434434164e-05
1100,5.245643474149908e-06
2100,3.06232826417438e-06
3100,2.2364531581404307e-06
4100,1.8768996819951839e-06
5100,1.604533972316552e-06
6100,1.484790285503218e-06
7100,1.340525281969679e-06
8100,1.275616318399328e-06
9100,1.2018695730049017e-06
10100,1.1481539468043839e-06


==> Experiments/Errors3DShape/errors_fib_rand_shapenet_3.csv <==
N_sample,Error
100,0.0009586414379660207
1100,8.327829759798705e-05
2100,4.356168682875111e-05
3100,2.9563291988603246e-05
4100,2.2422112829496854e-05
5100,1.808922402042612e-05
6100,1.5181409885947628e-05
7100,1.3087170345406351e-05
8100,1.1506305775482728e-05
9100,1.0268561312261337e-05
10100,9.274454453894743e-06


==> Experiments/Errors3DShape/errors_fib_shapenet_1.csv <==
N_sample,Error
100,0.0013421873970416477
1100,0.00011425589450100859
2100,5.732840170202119e-05
3100,3.729434318347491e-05
4100,2.6981467777340007e-05
5100,2.0709922399341635e-05
6100,1.6515689596690447e-05
7100,1.3502240505818691e-05
8100,1.1228160419703842e-05
9100,9.460750725196615e-06
10100,8.05120550279037e-06


==> Experiments/Errors3DShape/errors_fib_shapenet_2.csv <==
N_sample,Error
100,5.1053250434434164e-05
1100,5.245643474149908e-06
2100,3.06232826417438e-06
3100,2.2364531581404307e-06
4100,1.8768996819951839e-06
5100,1.604533972316552e-06
6100,1.484790285503218e-06
7100,1.340525281969679e-06
8100,1.275616318399328e-06
9100,1.2018695730049017e-06
10100,1.1481539468043839e-06


==> Experiments/Errors3DShape/errors_fib_shapenet_3.csv <==
N_sample,Error
100,0.0009586414379660207
1100,8.327829759798705e-05
2100,4.356168682875111e-05
3100,2.9563291988603246e-05
4100,2.2422112829496854e-05
5100,1.808922402042612e-05
6100,1.5181409885947628e-05
7100,1.3087170345406351e-05
8100,1.1506305775482728e-05
9100,1.0268561312261337e-05
10100,9.274454453894743e-06


==> Experiments/Errors3DShape/errors_halton_smoothed_shapenet_1.csv <==
N_sample,Error
100,0.0005992035365217231
1100,7.708003856029614e-05
2100,3.7500611927671346e-05
3100,2.904318397780655e-05
4100,1.4465879401430043e-05
5100,1.6913948723662787e-05
6100,1.03913885191834e-05
7100,1.3447763113419373e-05
8100,5.886504949406263e-06
9100,7.795129589038101e-06
10100,6.573163450582682e-06


==> Experiments/Errors3DShape/errors_halton_smoothed_shapenet_2.csv <==
N_sample,Error
100,0.0001741553920781392
1100,2.0862572812427368e-05
2100,1.2261468527108126e-05
3100,7.516708340581535e-06
4100,4.772783764469737e-06
5100,6.207469774480168e-06
6100,2.944323703890188e-06
7100,3.4051498397037576e-06
8100,1.9336692469452967e-06
9100,2.8776025073341296e-06
10100,1.8365818648904442e-06


==> Experiments/Errors3DShape/errors_halton_smoothed_shapenet_3.csv <==
N_sample,Error
100,0.000664830550745329
1100,7.96427882084745e-05
2100,3.9445782545660046e-05
3100,3.105803151920175e-05
4100,1.7479184418921144e-05
5100,1.733834736666266e-05
6100,1.186403467577278e-05
7100,1.4726914905474065e-05
8100,6.654943915809161e-06
9100,7.78808775761003e-06
10100,6.2981599264912145e-06


==> Experiments/Errors3DShape/errors_haltonarearand_shapenet_1.csv <==
N_sample,Error
100,0.0008362079156938854
1100,6.772831457955788e-05
2100,4.1210631086927576e-05
3100,2.5124661887724783e-05
4100,1.8084466057228798e-05
5100,1.5144822563108867e-05
6100,1.25457820529171e-05
7100,1.093552588257364e-05
8100,1.1934767524305057e-05
9100,9.888446486555624e-06
10100,8.460354398060234e-06


==> Experiments/Errors3DShape/errors_haltonarearand_shapenet_2.csv <==
N_sample,Error
100,0.00017932754142541363
1100,1.85548267680964e-05
2100,1.1430756806959045e-05
3100,6.344242581106715e-06
4100,4.311577143311044e-06
5100,4.390624271876451e-06
6100,2.813640819029316e-06
7100,3.1850533691599875e-06
8100,3.105954465474452e-06
9100,2.4988005847447792e-06
10100,1.932558027272109e-06


==> Experiments/Errors3DShape/errors_haltonarearand_shapenet_3.csv <==
N_sample,Error
100,0.0008216555684506896
1100,7.463002481823709e-05
2100,4.157741810085852e-05
3100,2.9010111218154693e-05
4100,2.098530796240672e-05
5100,1.6252063968695205e-05
6100,1.3140064458288179e-05
7100,1.1538067570844025e-05
8100,1.0865260268591303e-05
9100,9.508141617038322e-06
10100,8.191052526409226e-06


==> Experiments/Errors3DShape/errors_haltonrand_shapenet_1.csv <==
N_sample,Error
100,29.790066729586016
1100,29.790093248734692
2100,29.790095298947286
3100,29.790094913935253
4100,29.79009508711159
5100,29.790095204002455
6100,29.790095055279316
7100,29.790095163487862
8100,29.790095443963096
9100,29.790095154091258
10100,29.790095170197123


==> Experiments/Errors3DShape/errors_haltonrand_shapenet_2.csv <==
N_sample,Error
100,11.364755482180643
1100,11.36474823540999
2100,11.36474828938371
3100,11.364747797256493
4100,11.364748306630858
5100,11.364747794472114
6100,11.36474791907696
7100,11.364747993519572
8100,11.36474799991401
9100,11.364747725739965
10100,11.3647478342096


==> Experiments/Errors3DShape/errors_haltonrand_shapenet_3.csv <==
N_sample,Error
100,31.92512221742697
1100,31.925097115377525
2100,31.925098152794163
3100,31.92509810004822
4100,31.92509744448574
5100,31.925097269199103
6100,31.92509723490597
7100,31.925097284726906
8100,31.92509764369628
9100,31.925097053587187
10100,31.925096986234806


==> Experiments/Errors3DShape/errors_ortho_shapenet_1.csv <==
N_sample,Error
100,0.0021096099931999734
1100,0.0006866222494972357
2100,0.00048044240446811507
3100,0.0004143843980235437
4100,0.00032873708258036904
5100,0.00031940287176722177
6100,0.00030937625075922744
7100,0.0002756230706070234
8100,0.0002497922852232065
9100,0.00024613326535247686
10100,0.0002235760858923893


==> Experiments/Errors3DShape/errors_ortho_shapenet_2.csv <==
N_sample,Error
100,0.0005346775119384145
1100,0.0001580891263826158
2100,0.00010668516663402563
3100,9.382997217468952e-05
4100,8.214911946118829e-05
5100,8.178322492931777e-05
6100,7.421381130759117e-05
7100,6.71384761853431e-05
8100,5.978154718679584e-05
9100,5.491548687894062e-05
10100,5.0903982073261435e-05


==> Experiments/Errors3DShape/errors_ortho_shapenet_3.csv <==
N_sample,Error
100,0.0024534053910271214
1100,0.0007838689900700399
2100,0.0005930627936188094
3100,0.0004919717653631761
4100,0.0003980592786234569
5100,0.00037035766986942906
6100,0.0003492275446544863
7100,0.0003190188108537336
8100,0.0002996948791610932
9100,0.0002938003963002949
10100,0.00026868320844402054


==> Experiments/Errors3DShape/errors_sphereharmonics_shapenet_1.csv <==
N_sample,Error
100,0.10699568315896237
1100,5.792974132057815e-06
2100,4.647804744035526e-06
3100,4.5432219420530464e-06
4100,4.849125724056581e-06
5100,5.245472798855698e-06
6100,4.688807681340682e-06
7100,5.03679740718202e-06
8100,4.8422785383085005e-06
9100,4.970731608470863e-06
10100,4.467774460642886e-06


==> Experiments/Errors3DShape/errors_sphereharmonics_shapenet_2.csv <==
N_sample,Error
100,0.028927774656576147
1100,8.466507019717802e-06
2100,4.434659958739446e-06
3100,3.2215896916498384e-06
4100,2.9687354717379542e-06
5100,2.525224723298747e-06
6100,2.1924357695267232e-06
7100,2.0391605260258913e-06
8100,2.089169755589756e-06
9100,2.0740598737496904e-06
10100,1.6680324013256324e-06


==> Experiments/Errors3DShape/errors_sphereharmonics_shapenet_3.csv <==
N_sample,Error
100,0.09607266184108992
1100,6.0019167486419225e-06
2100,3.041468656227661e-06
3100,2.55850720034978e-06
4100,2.225156490654259e-06
5100,1.859036746077805e-06
6100,1.912412772906158e-06
7100,1.455568724381545e-06
8100,1.6120387198693965e-06
9100,1.4094672585027863e-06
10100,1.253943979609151e-06


==> Experiments/Errors3DShape/errors_unif_shapenet_1.csv <==
N_sample,Error
100,0.0020575664258670745
1100,0.0008983823134286913
2100,0.0006416656911897401
3100,0.0005422269927808634
4100,0.0004477255023273103
5100,0.0004036629691026312
6100,0.0003811332303023156
7100,0.00035167281143288267
8100,0.00031351952031426634
9100,0.0002983316908761154
10100,0.0002792693099367981


==> Experiments/Errors3DShape/errors_unif_shapenet_2.csv <==
N_sample,Error
100,0.0005752325328063485
1100,0.0002394688099054087
2100,0.00017223424359264996
3100,0.00015679372962636815
4100,0.0001391361616560318
5100,0.00012670994759043146
6100,0.00011355409033877952
7100,0.0001108391770423116
8100,0.00010289265170407187
9100,9.485859023897203e-05
10100,9.353277602611691e-05


==> Experiments/Errors3DShape/errors_unif_shapenet_3.csv <==
N_sample,Error
100,0.001694961052787226
1100,0.0006891959395747129
2100,0.0005049055193158302
3100,0.00044030509070717245
4100,0.00042276752829259625
5100,0.00036717272855598803
6100,0.00034787273024563614
7100,0.0003252935555326251
8100,0.0002784577007209774
9100,0.0002752492666571852
10100,0.0002443102336402184


==> Experiments/Errors3DShape/new_errors_riesz_rand_shapenet_1.csv <==
N_sample,Error
100,4.6954218596085424e-05
1100,5.070559422329091e-06
2100,4.883320780248828e-06
3100,4.847698865532123e-06
4100,4.862445319240155e-06
5100,4.856667242198846e-06
6100,4.860545603530241e-06
7100,4.8609562169269625e-06
8100,4.857929524645123e-06
9100,4.8519811346319635e-06
10100,4.86023381000799e-06


==> Experiments/Errors3DShape/new_errors_riesz_rand_shapenet_2.csv <==
N_sample,Error
100,3.7600707791131876e-05
1100,9.539430721474882e-07
2100,7.461223178133712e-07
3100,6.580287171817529e-07
4100,6.61461176436097e-07
5100,6.546477137512816e-07
6100,6.3941019670671e-07
7100,6.535679068549877e-07
8100,6.523294691170543e-07
9100,6.52110542476627e-07
10100,6.502678900967632e-07


==> Experiments/Errors3DShape/new_errors_riesz_rand_shapenet_3.csv <==
N_sample,Error
100,6.268949284268917e-05
1100,1.2883937787464689e-06
2100,6.429639158436056e-07
3100,3.6306831048285584e-07
4100,3.104060463278435e-07
5100,2.9191395026287313e-07
6100,2.7702942973349684e-07
7100,2.7593471437208083e-07
8100,2.719745250288896e-07
9100,2.7996597857071757e-07
10100,2.6997639664572137e-07


==> Experiments/ErrorsToy/combined_SSWrand_in_10D.csv <==
Timers,Error
1.8745930194854736,0.0795767322533422
2.491168975830078,0.025911360555543467
3.032417058944702,0.018917856275567742
3.3317947387695312,0.01869197909125095
3.762897253036499,0.019458809663560922
4.2216596603393555,0.019939956864796708
6.996081352233887,0.013494592988897915
10.579641819000244,0.011486519459475169
14.582557201385498,0.008989476162410885
18.076995611190796,0.008735866365221718
21.495773315429688,0.010000816347982581
25.585561513900757,0.008509440505046015
29.88920783996582,0.009447105067144256
33.351327896118164,0.007667121622760314
37.796600580215454,0.008387196981585828


==> Experiments/ErrorsToy/combined_SSWrand_in_20D.csv <==
Timers,Error
1.9851493835449219,0.11309739058312082
2.744752883911133,0.053667695198772736
2.9928555488586426,0.04452707902716748
3.374527931213379,0.030356243432900828
3.861776828765869,0.02914466382799649
4.272294521331787,0.024610062011655928
7.341610908508301,0.019467889293490512
10.829338073730469,0.01832336068172841
14.501086235046387,0.01611683640960878
18.555952072143555,0.015864293891000747
23.31390357017517,0.01665680374121787
27.67190647125244,0.014874178103788615
30.59961199760437,0.014357552720748089
35.095529079437256,0.014669571886507336
38.585773229599,0.013406624196922312


==> Experiments/ErrorsToy/combined_SSWrand_in_3D.csv <==
Timers,Error
1.7522597312927246,0.010599700849412308
2.5474891662597656,0.0025141028556501244
2.954254150390625,0.0006008791727064811
3.3698275089263916,0.0006171148078732359
3.7629592418670654,0.000513166114595105
4.285417795181274,0.000519660307687051
7.10141658782959,0.0005483652060766442
10.565764904022217,0.0005442504958530847
14.855612993240356,0.0005356807277662234
18.27788758277893,0.0005400171504252337
22.819322109222412,0.0005335327365045739
25.801790714263916,0.000534657835866259
29.635398149490356,0.0005362573545327453
33.37206840515137,0.0005402759471806373
37.356934785842896,0.0005337708684236197


==> Experiments/ErrorsToy/combined_SSWrand_in_50D.csv <==
Timers,Error
2.006594181060791,0.1384048006127141
2.744802713394165,0.08002115353276631
3.1156625747680664,0.06276871334994533
3.5269339084625244,0.048078365215983965
3.9272429943084717,0.0377030137317845
4.41357684135437,0.041708777013595544
7.300670862197876,0.03158833086495964
10.83302640914917,0.02763836585111206
14.862526178359985,0.024082085040635956
18.879687547683716,0.02259457011070917
22.623966455459595,0.022075859284314575
26.489993572235107,0.019811404227177195
30.910759449005127,0.01728186052906487
35.45772433280945,0.018098688190736706
38.44314217567444,0.017012166531430388


==> Experiments/ErrorsToy/combined_SSWrand_in_5D.csv <==
Timers,Error
1.7988452911376953,0.01746432643551266
2.815702199935913,0.003863773924272298
2.8842520713806152,0.0020013415373846756
3.2471868991851807,0.0016025762335741467
3.6941797733306885,0.001460599716285742
4.176295280456543,0.0012626839893205588
7.110532999038696,0.001013505582047438
10.621026992797852,0.001136127291101321
14.417993068695068,0.0010692548807387592
18.080453634262085,0.0010954654040829003
22.68587327003479,0.0015408727911461328
25.53308653831482,0.0011171933102194088
29.569573163986206,0.0014627251491646032
36.57037138938904,0.0012182622287797119
38.29891777038574,0.00143398985017265


==> Experiments/ErrorsToy/combined_SWIncluded__fibin_3D.csv <==
Timers,Error
0.055754661560058594,0.03734695634007057
0.15309643745422363,0.008703527525431909
0.21888375282287598,0.0077524891311089306
0.29291820526123047,0.00441874380943208
0.36588525772094727,0.003925330456232778
0.4372525215148926,0.003490368671015709
0.864783763885498,0.002056804006797641
1.2777116298675537,0.001559926865224881
1.637007474899292,0.0013072767629864757
2.134665012359619,0.0011517782373324792
2.562614679336548,0.0010472375885370866
2.9812142848968506,0.0009719481278800401
3.4363064765930176,0.0009153276141065092
3.7858691215515137,0.0008704585863812397
4.220175266265869,0.0008342848722531215


==> Experiments/ErrorsToy/combined_SWIncluded__fibrand_in_3D.csv <==
Timers,Error
0.055754661560058594,0.03734695634007057
0.15309643745422363,0.008703527525431909
0.21888375282287598,0.0077524891311089306
0.29291820526123047,0.00441874380943208
0.36588525772094727,0.003925330456232778
0.4372525215148926,0.003490368671015709
0.864783763885498,0.002056804006797641
1.2777116298675537,0.001559926865224881
1.637007474899292,0.0013072767629864757
2.134665012359619,0.0011517782373324792
2.562614679336548,0.0010472375885370866
2.9812142848968506,0.0009719481278800401
3.4363064765930176,0.0009153276141065092
3.7858691215515137,0.0008704585863812397
4.220175266265869,0.0008342848722531215


==> Experiments/ErrorsToy/combined_SWIncluded__halton_smoothed_lelucin_10D.csv <==
Timers,Error
0.013262748718261719,0.12777964123265062
0.05336761474609375,0.0716870925742837
0.07181954383850098,0.0439013783925509
0.10019326210021973,0.030683417795401693
0.12765955924987793,0.027458539482887078
0.14416885375976562,0.03046529856229877
0.24010396003723145,0.02022890280908857
0.3328990936279297,0.015957751210100943
0.4212071895599365,0.012778771658932068
0.5274965763092041,0.011316549161134684
0.5975768566131592,0.008423728816907143
0.6874444484710693,0.007914757656628506
0.7930922508239746,0.006719560733591177
0.8780167102813721,0.005820027799653604
0.981407642364502,0.005146783350274067


==> Experiments/ErrorsToy/combined_SWIncluded__halton_smoothed_lelucin_20D.csv <==
Timers,Error
0.01218414306640625,0.3062888066658108
0.07195425033569336,0.14434675702674749
0.12354874610900879,0.08631709532770353
0.1470015048980713,0.07964676983928656
0.16570568084716797,0.0519490807178784
0.18314743041992188,0.054795303591401986
0.31516122817993164,0.04187956109115253
0.4351227283477783,0.029548828083657157
0.5567224025726318,0.024582643762652658
0.707341194152832,0.018121941618064512
0.8318660259246826,0.018188713573577552
0.9593460559844971,0.015178490833867663
1.0980238914489746,0.014307456646726191
1.2245876789093018,0.012730458144954469
1.3560407161712646,0.011867980421818683


==> Experiments/ErrorsToy/combined_SWIncluded__halton_smoothed_lelucin_50D.csv <==
Timers,Error
0.010735750198364258,0.6723412971387372
0.045652151107788086,0.3116890197615585
0.04871058464050293,0.24718411163200632
0.065155029296875,0.2075884280963583
0.08294463157653809,0.16399234266553178
0.10131239891052246,0.13753213395792774
0.1931614875793457,0.08832918276977972
0.25231266021728516,0.07028323762905597
0.30510854721069336,0.054005441034292494
0.3815040588378906,0.047535089914405276
0.4684913158416748,0.03828985283636796
0.5425829887390137,0.03438812245137982
0.5998725891113281,0.03351137039397713
0.654301643371582,0.028049194691456635
0.7230300903320312,0.026612665185530168


==> Experiments/ErrorsToy/combined_SWIncluded__halton_smoothed_lelucin_5D.csv <==
Timers,Error
0.019971847534179688,0.05688130176040707
0.13482332229614258,0.01787809573840483
0.17198634147644043,0.011924919361535204
0.20490717887878418,0.009938515773912143
0.24368572235107422,0.008660394874026091
0.2799689769744873,0.006491263095046058
0.5011236667633057,0.004794746426545076
0.7112164497375488,0.0033613998206527686
0.9331941604614258,0.0026743731527941825
1.1524121761322021,0.0020324245282590113
1.413468360900879,0.0015656570343848752
1.4625840187072754,0.001831800672652686
1.62689208984375,0.0016063256679914506
1.8362040519714355,0.001328068828743141
2.0299437046051025,0.0010560324416503163


==> Experiments/ErrorsToy/combined_SWIncluded__haltonarea_smoothedin_2D.csv <==
Timers,Error
0.009603500366210938,0.0007372946720341411
0.04897117614746094,0.00028379853528998745
0.05550336837768555,0.00017298605013254864
0.07871294021606445,0.00011126281500620339
0.11141705513000488,8.126083018161534e-05
0.11850905418395996,7.907275045984096e-05
0.20877528190612793,3.884821316215037e-05
0.2766115665435791,2.6570249582671402e-05
0.35013675689697266,1.8123889012111593e-05
0.44171786308288574,1.6206599584689397e-05
0.5201356410980225,1.3324224771413818e-05
0.5943787097930908,1.0863873182112016e-05
0.6702942848205566,9.101293835989121e-06
0.7480897903442383,9.568537880384476e-06
0.7988831996917725,8.521240320313873e-06


==> Experiments/ErrorsToy/combined_SWIncluded__haltonarea_smoothedin_3D.csv <==
Timers,Error
0.034224510192871094,0.07198210428355668
0.14107584953308105,0.02999523962939298
0.25722432136535645,0.013884881685519188
0.37244534492492676,0.006450803272214794
0.4885892868041992,0.017377991193650306
0.6035642623901367,0.006769691845637817
1.007828950881958,0.00566740315901221
1.4054241180419922,0.001744757626937652
1.802170991897583,0.0016877024516653717
2.198575496673584,0.0023820633714610917
2.5951085090637207,0.0011133923326824746
2.991190195083618,0.001146563698505121
3.3877780437469482,0.0010665587474527971
3.7847092151641846,0.0008817629408438154
4.183678150177002,0.0006018579531468848


==> Experiments/ErrorsToy/combined_SWIncluded__haltonarearandin_3D.csv <==
Timers,Error
0.04810643196105957,0.12260074267632999
0.14772677421569824,0.043945079551078764
0.24471068382263184,0.023053285132728422
0.34235405921936035,0.019083648616716742
0.4399895668029785,0.013002617824721554
0.5365099906921387,0.010761809250505072
0.9527308940887451,0.005607955044743642
1.3670942783355713,0.0044377584045422755
1.7799429893493652,0.0029322874035850434
2.194028615951538,0.0027757256622234204
2.608588695526123,0.002137051435431898
3.021803379058838,0.001629362229245448
3.434701681137085,0.0015309896094255482
3.8471529483795166,0.0013315311326907065
4.260303735733032,0.0011860756759729352


==> Experiments/ErrorsToy/combined_SWIncluded__orthoin_10D.csv <==
Timers,Error
0.050512075424194336,0.09784455651728859
0.15841913223266602,0.05382547565800941
0.27588582038879395,0.04386853786923137
0.392244815826416,0.03762911131518274
0.5092117786407471,0.031039989776066347
0.6250104904174805,0.027581164543640204
1.0306041240692139,0.019583788578757387
1.4223027229309082,0.017073120168231256
1.813730239868164,0.014383566259982552
2.2051212787628174,0.012260409105818874
2.597043514251709,0.01034524754488087
2.9907612800598145,0.009684962823790414
3.381991386413574,0.009037686990931193
3.7752456665039062,0.008570121374491882
4.1671013832092285,0.00783868624265903


==> Experiments/ErrorsToy/combined_SWIncluded__orthoin_20D.csv <==
Timers,Error
0.0482327938079834,0.1044439638777403
0.1445775032043457,0.049038321192302566
0.24068188667297363,0.04120315038849855
0.33634400367736816,0.03315334685170654
0.43229103088378906,0.032530062089743295
0.5276436805725098,0.03002836122558548
0.9336919784545898,0.01954423766487226
1.3340225219726562,0.017483344158150046
1.7348237037658691,0.015514730721575196
2.135654926300049,0.014082086645952754
2.5363101959228516,0.013222633424156425
2.9365758895874023,0.011562068943099319
3.337348461151123,0.010427548385651027
3.7376253604888916,0.009320252608509666
4.137799978256226,0.009023874811536672


==> Experiments/ErrorsToy/combined_SWIncluded__orthoin_2D.csv <==
Timers,Error
0.04752397537231445,0.04429089465448369
0.14379501342773438,0.02604285763005556
0.23952746391296387,0.020302992423981907
0.33542823791503906,0.015725121092118696
0.4306604862213135,0.013527400443242101
0.5264453887939453,0.012987555002515656
0.9317150115966797,0.00911837415517791
1.3338377475738525,0.00731770191798534
1.7358009815216064,0.006218608691282961
2.138463020324707,0.005819430640465666
2.5394575595855713,0.005063689044015072
2.941075563430786,0.0045527069032631415
3.341689109802246,0.004283233697222004
3.742216110229492,0.0038344513448172446
4.144804239273071,0.0038995280584929425


==> Experiments/ErrorsToy/combined_SWIncluded__orthoin_3D.csv <==
Timers,Error
0.029647111892700195,0.051577190322701645
0.12612438201904297,0.0290859776268971
0.22536587715148926,0.02329087998111593
0.3242175579071045,0.01740794309492026
0.423306941986084,0.014696997832254652
0.5208196640014648,0.01383885936558861
0.9359273910522461,0.011345991952057552
1.3368661403656006,0.008925057464180765
1.7379415035247803,0.007793530520242902
2.1392011642456055,0.00722794959928664
2.545516014099121,0.007351390909317805
2.9459688663482666,0.006381397748658548
3.3462417125701904,0.006141392456019829
3.7476346492767334,0.0059524708665427365
4.150678396224976,0.005604965439486902


==> Experiments/ErrorsToy/combined_SWIncluded__orthoin_50D.csv <==
Timers,Error
0.05376172065734863,0.12216935090844785
0.15278172492980957,0.07397330803673853
0.26265859603881836,0.0594721222575536
0.3675107955932617,0.04759949858437269
0.46912288665771484,0.03617991482662834
0.5747427940368652,0.034309071472372644
1.0146307945251465,0.02568558680121052
1.4377946853637695,0.01982620857537933
1.866025447845459,0.01715243167125335
2.2940704822540283,0.01519121441291618
2.7189598083496094,0.013844769599018264
3.149847984313965,0.012716393239225923
3.5783839225769043,0.012297033238934376
4.001807451248169,0.011323588978385693
4.429738998413086,0.011089638788529173


==> Experiments/ErrorsToy/combined_SWIncluded__orthoin_5D.csv <==
Timers,Error
0.04793095588684082,0.06019737848642711
0.14602279663085938,0.037974986541238896
0.24258661270141602,0.03071004932341642
0.3390636444091797,0.023382797830579803
0.4348104000091553,0.020127676798059116
0.5312850475311279,0.017973846855820406
0.9366216659545898,0.013799506493913545
1.338747262954712,0.011859384747142921
1.7411482334136963,0.01052776762436268
2.1443467140197754,0.009451436443347396
2.547764778137207,0.008452753277289893
2.9505887031555176,0.00766370814029326
3.3531408309936523,0.007794564671530968
3.754843235015869,0.00730922899172556
4.157046556472778,0.007555781342311696


==> Experiments/ErrorsToy/combined_SWIncluded__riesz_smoothedin_2D.csv <==
Timers,Error
0.04772758483886719,6.972039129538032e-07
0.1455678939819336,9.373639874521444e-08
0.24378633499145508,2.6321978718879534e-08
0.3421351909637451,9.270649112824714e-09
0.44132423400878906,3.1199541550286368e-09
0.5385875701904297,1.8217345765236815e-09
0.9517359733581543,1.5189420787820041e-09
1.356208086013794,3.1868818251012953e-10
1.7611329555511475,3.164194239957396e-10
2.165396213531494,2.1756483503665437e-10
2.5718324184417725,1.7416381670187774e-10
2.97648024559021,2.3033934759553175e-10
3.381014585494995,1.0844910303120515e-10
3.7850182056427,1.0447930076651346e-10
4.189497709274292,3.783944046986676e-11


==> Experiments/ErrorsToy/combined_SWIncluded__sobolarea_smoothedin_3D.csv <==
Timers,Error
0.04772758483886719,0.0777556974948853
0.1455678939819336,0.02981439068305338
0.24378633499145508,0.013402065718881015
0.3421351909637451,0.009307637269320015
0.44132423400878906,0.006635318526069138
0.5385875701904297,0.006389245471758623
0.9517359733581543,0.0029602395022337367
1.356208086013794,0.0034096002037872796
1.7611329555511475,0.0018175910418870079
2.165396213531494,0.00149110519848362
2.5718324184417725,0.001345045484583558
2.97648024559021,0.000985230300931752
3.381014585494995,0.001677276417659712
3.7850182056427,0.0009492426794960274
4.189497709274292,0.0009666102083173645


==> Experiments/ErrorsToy/combined_SWIncluded__sphereharmonicsin_10D.csv <==
Timers,Error
0.4244866371154785,10.735926545025672
0.30768275260925293,13.370844635823316
0.2509291172027588,6.837788545964418
0.30522584915161133,33.979887458824734
0.3529019355773926,13.54646582038258
0.42987751960754395,0.017261159716561125
0.9054849147796631,0.005962575284171714
1.136993169784546,0.003929470879218902
1.4367873668670654,0.0037936926747676345
1.8130860328674316,0.002731214326182965
2.2642412185668945,0.0029452819718759305
2.6811683177948,0.0023038211656665817
3.1204264163970947,0.002457005446908074
3.5936570167541504,0.002268157602154308
4.11737060546875,0.0020437421215866404


==> Experiments/ErrorsToy/combined_SWIncluded__sphereharmonicsin_20D.csv <==
Timers,Error
0.3823673725128174,31.770208847064637
0.40265941619873047,12.817298849800517
0.4757990837097168,51.35056240789713
0.5581550598144531,36.47926455749588
0.6309795379638672,13.632622976965253
0.7319910526275635,12.81103568269749
1.2737135887145996,0.049888157848876284
1.8343405723571777,0.025079495698049105
2.342844009399414,0.018872229921576555
2.9514098167419434,0.016601623011202098
3.560756206512451,0.011871526502093674
4.2413434982299805,0.012921676754261844
5.19713020324707,0.010696510237900773
6.127495765686035,0.010529329837389136
6.2764222621917725,0.00809450073731365


==> Experiments/ErrorsToy/combined_SWIncluded__sphereharmonicsin_3D.csv <==
Timers,Error
0.9025804996490479,53.18096216690663
0.8809912204742432,0.03411073121533265
0.7658543586730957,0.000930555291988755
0.9424786567687988,0.000647154604289133
0.9751479625701904,0.0005714198471944787
1.1362979412078857,0.0005585965186030517
1.25545072555542,0.0005303777125069953
1.682936191558838,0.0005122261482190105
1.8835101127624512,0.0005342506570046001
2.193031072616577,0.0005287372112539756
2.4097306728363037,0.000537152192134025
2.841005563735962,0.0005405813231512368
3.1291892528533936,0.0005452945795841214
3.3780667781829834,0.0005405046889541865
3.677738904953003,0.0005326244074680809


==> Experiments/ErrorsToy/combined_SWIncluded__sphereharmonicsin_5D.csv <==
Timers,Error
0.045697927474975586,3.5885407939131952
0.07729220390319824,9.598642208140449
0.14282488822937012,0.006623854642416011
0.1626744270324707,0.003890744679949516
0.19105744361877441,0.0028284027847116054
0.23143982887268066,0.002590853232193302
0.5012087821960449,0.0016404368029352544
0.7682309150695801,0.0011481686432094351
1.0045804977416992,0.0011939239197627004
1.2837138175964355,0.0009237692022994847
1.5264315605163574,0.0008077558479625724
1.8215291500091553,0.0007407956624916601
2.1377906799316406,0.0006727325437194542
2.529329538345337,0.0005633858021542038
2.9127137660980225,0.0006343583148045351


==> Experiments/ErrorsToy/combined_SWIncluded__unifin_10D.csv <==
Timers,Error
0.12364363670349121,0.17543373518079747
0.25232505798339844,0.13127527512137424
0.3728511333465576,0.10514686422548739
0.49392247200012207,0.09507411416097362
0.6150639057159424,0.09153320885243665
0.73577880859375,0.08476437621860111
1.1594030857086182,0.05977914611554103
1.575432538986206,0.04440202002890386
1.9912402629852295,0.03799988216365977
2.405336618423462,0.03347059028994267
2.821157693862915,0.03215504787778485
3.236764907836914,0.029688859319541697
3.6525678634643555,0.027669724804086904
4.068495035171509,0.027216326939357348
4.485444068908691,0.0244982708346577


==> Experiments/ErrorsToy/combined_SWIncluded__unifin_20D.csv <==
Timers,Error
0.1248021125793457,0.18886732427988562
0.24627256393432617,0.13687685347847223
0.368302583694458,0.11669606332068612
0.48952317237854004,0.09915390433328568
0.611443042755127,0.08655947407657737
0.7334065437316895,0.07887733064215287
1.1582095623016357,0.06258581539524415
1.5773484706878662,0.050467833297626045
1.9945178031921387,0.04187978395376366
2.411665439605713,0.041081144355360255
2.827601194381714,0.03859158488129559
3.2444753646850586,0.03546865528432019
3.661909818649292,0.032002161752943896
4.0808775424957275,0.030557542989927248
4.503878355026245,0.02857206587282725


==> Experiments/ErrorsToy/combined_SWIncluded__unifin_2D.csv <==
Timers,Error
0.11278581619262695,0.020622324443264492
0.2330484390258789,0.01520666519474926
0.3547813892364502,0.013384602520744082
0.47507238388061523,0.01172751263070029
0.5947225093841553,0.010708078640814873
0.7151472568511963,0.009972958502294283
1.1496858596801758,0.006987264908919184
1.5760667324066162,0.005192782546129102
2.0017428398132324,0.004655389748102224
2.4286041259765625,0.004610457747809451
2.856189727783203,0.004378376588840673
3.284234046936035,0.0039644633090184555
3.7105367183685303,0.0037091585966117437
4.135543346405029,0.0033039262989137865
4.560249090194702,0.00306812983624839


==> Experiments/ErrorsToy/combined_SWIncluded__unifin_3D.csv <==
Timers,Error
0.12436962127685547,0.3038799115027588
0.24605774879455566,0.2577775362528071
0.3686821460723877,0.2101286227922845
0.49014782905578613,0.18260591210617513
0.6110947132110596,0.14290140855178232
0.7318015098571777,0.13452315666474363
1.1896882057189941,0.08679747331126317
1.6176159381866455,0.07419076201195646
2.045475482940674,0.06578710655264083
2.471975088119507,0.061433415119282395
2.8984813690185547,0.059705879628993
3.3248724937438965,0.055670488707448056
3.7499635219573975,0.051418318929301904
4.174552917480469,0.048210828015643796
4.591453313827515,0.04685531456216771


==> Experiments/ErrorsToy/combined_SWIncluded__unifin_50D.csv <==
Timers,Error
0.11431503295898438,0.1605891338058038
0.2388918399810791,0.10653032091502627
0.36165571212768555,0.0898502507155224
0.4868354797363281,0.0693104839150362
0.6107316017150879,0.06348554744893672
0.7341525554656982,0.0640373468602088
1.1848630905151367,0.04894637578072565
1.6321003437042236,0.03841977249611048
2.079693078994751,0.034440919381187055
2.527162551879883,0.03062521680659612
2.9750607013702393,0.026905454718251412
3.425076723098755,0.026251930220558085
3.873016357421875,0.023550737631388565
4.3204426765441895,0.021041427863588598
4.767530918121338,0.020150591623950418


==> Experiments/ErrorsToy/combined_SWIncluded__unifin_5D.csv <==
Timers,Error
0.12133240699768066,0.09587654437948721
0.2488410472869873,0.06603079521910314
0.369905948638916,0.05843724477144684
0.49126505851745605,0.053191720629107604
0.6129715442657471,0.04894659911865414
0.734130859375,0.0445946544844419
1.1599514484405518,0.030399157782006938
1.5773661136627197,0.029572545496746545
1.9952847957611084,0.025078338089721295
2.4139320850372314,0.021586520542652213
2.8315892219543457,0.019578088484167047
3.2477190494537354,0.01786396503434112
3.6638741493225098,0.017093753388850795
4.08109712600708,0.015495029448977782
4.498253583908081,0.015070190695015619


==> Experiments/ErrorsToy/combined_haltonrand_leluc_in_10D.csv <==
Timers,Error
0.0029976367950439453,0.04390009581097013
0.07567191123962402,0.04450073236812949
0.10335111618041992,0.019707421587757956
0.13102412223815918,0.012452123315137342
0.15869545936584473,0.01563695450237379
0.1865847110748291,0.027287618887426923
0.2141425609588623,0.009838896856458224
0.24174284934997559,0.020164231138207533
0.2695789337158203,0.015982226570629976
0.2973628044128418,0.01193401638484648
0.3250691890716553,0.005799043605328347


==> Experiments/ErrorsToy/combined_haltonrand_leluc_in_20D.csv <==
Timers,Error
0.0031054019927978516,0.2502525940162101
0.09195494651794434,0.08739586843813484
0.11019372940063477,0.020364053654232883
0.11742854118347168,0.011469306545836666
0.16044330596923828,0.026218835008027686
0.20090770721435547,0.012586255727309315
0.24325227737426758,0.0009433151235369586
0.2854619026184082,0.00629422249699596
0.32878756523132324,0.0005394768523863114
0.3738563060760498,0.007821185726906155
0.41599202156066895,0.013462362710527032


==> Experiments/ErrorsToy/combined_haltonrand_leluc_in_50D.csv <==
Timers,Error
0.0014672279357910156,0.9081490540490011
0.04666566848754883,0.23613147930618786
0.07043266296386719,0.0740032457548292
0.05535268783569336,0.07071947045163338
0.07466363906860352,0.017294002480273907
0.09413433074951172,0.004029699430434963
0.11427950859069824,0.03478366012017853
0.1363239288330078,0.03547202149663686
0.1565992832183838,0.043851453026953334
0.17554855346679688,0.024621665195763587
0.195328950881958,0.005905145372982812


==> Experiments/ErrorsToy/combined_haltonrand_leluc_in_5D.csv <==
Timers,Error
0.011808633804321289,0.04961361554553854
0.21670842170715332,0.00444929716976894
0.34416890144348145,0.0016523314464151895
0.4658324718475342,0.0017404952726649547
0.6225578784942627,0.0009115332897655648
0.7838895320892334,0.0014826697761760599
0.9415113925933838,0.001091187183353881
1.1041505336761475,0.0018435323819945282
1.265787124633789,0.0002128865381263445
1.4363701343536377,0.0010967432933206567
1.5991313457489014,0.0006403679071196322


==> Experiments/ErrorsToy/combined_sobol_leluc_in_10D.csv <==
Timers,Error
0.004129648208618164,0.11920039458235587
0.06415534019470215,0.03693781612927394
0.08674383163452148,0.02525657919605173
0.08263254165649414,0.029300656140985648
0.10989046096801758,0.013297150846888872
0.1385800838470459,0.018175298540827445
0.16300511360168457,0.011997586618060385
0.1903095245361328,0.007307797204640032
0.21927165985107422,0.011896573075619976
0.2473464012145996,0.008285541598168411
0.27283167839050293,0.0033624898862569808


==> Experiments/ErrorsToy/combined_sobol_leluc_in_20D.csv <==
Timers,Error
0.007816076278686523,0.4502725088152997
0.11472201347351074,0.047393007745160975
0.12954092025756836,0.017509843245313572
0.14583778381347656,0.03154060881624421
0.19206571578979492,0.018400074405917177
0.2425532341003418,0.009765956409797827
0.2896080017089844,0.0054591940946000506
0.3395717144012451,0.002674641367984787
0.3847928047180176,0.008630011980994556
0.434924840927124,0.007474994820785064
0.47869253158569336,0.0005361618542014668


==> Experiments/ErrorsToy/combined_sobol_leluc_in_5D.csv <==
Timers,Error
0.0023539066314697266,0.01750554378496405
0.03941941261291504,0.0015113679732325913
0.06357145309448242,0.003529483754947549
0.05142569541931152,0.00018794491174300987
0.06830906867980957,0.004699112237420255
0.08648681640625,0.003916893669855703
0.1029207706451416,0.006503715301161339
0.11980128288269043,0.006473195900199791
0.13501310348510742,0.0031805360843475405
0.1529526710510254,0.001434926457707153
0.1686100959777832,0.00026364510130338914


==> Experiments/ErrorsToy/combined_sobolarearand_in_3D.csv <==
Timers,Error
0.0007562637329101562,0.1432908479496729
0.015537738800048828,0.011227356112255747
0.023717880249023438,0.005722838344896672
0.030126094818115234,0.004632849227098941
0.036559104919433594,0.0029657304545153717
0.04291224479675293,0.0022686593034494606
0.04927945137023926,0.002569383547105284
0.055593252182006836,0.0016842795977836556
0.06193971633911133,0.0013725752171298655
0.06825017929077148,0.0016059432461073442
0.07450699806213379,0.0012569208525606169


==> Experiments/ErrorsToy/combined_sobolrand_leluc_in_10D.csv <==
Timers,Error
0.0033004283905029297,0.0931323579170904
0.09243369102478027,0.017995428395570556
0.10060524940490723,0.011731276969039417
0.10114741325378418,0.004138451962973022
0.13214421272277832,0.003061446620510555
0.1625535488128662,0.006064673034239743
0.19499564170837402,0.0029125316082732056
0.22768807411193848,0.0015111446388855754
0.2645993232727051,0.002149485634332482
0.2930467128753662,0.003757164836567295
0.3327915668487549,0.0017035482500040722


==> Experiments/ErrorsToy/combined_sobolrand_leluc_in_20D.csv <==
Timers,Error
0.005682706832885742,0.04449942090624148
0.13491106033325195,0.02677042462596768
0.15234827995300293,0.056679942373998315
0.17723584175109863,0.03032219779516021
0.23685693740844727,0.019228817768015105
0.29256701469421387,0.014565808468728125
0.3371901512145996,0.021080435938521713
0.39890146255493164,0.019149986197070756
0.4579765796661377,0.02162730776412758
0.521561861038208,0.016042435977443592
0.5555481910705566,0.014692251520007193


==> Experiments/ErrorsToy/combined_sobolrand_leluc_in_5D.csv <==
Timers,Error
0.0016071796417236328,0.020376465066573424
0.03784918785095215,0.0058915531654881725
0.06240558624267578,0.006995114606025421
0.047934532165527344,0.00691818972830216
0.06318378448486328,0.006351383983446368
0.07854652404785156,0.0001433584735970328
0.09280729293823242,0.0026491304021303286
0.10959720611572266,0.002835652335490213
0.12469196319580078,0.0004103706873745949
0.14009451866149902,0.0027609908102097513
0.15576910972595215,0.002636537380686921


==> Experiments/ErrorsToy/combined_sphereharmonics_concatenated__in_10D.csv <==
Timers,Error
0.10861086845397949,0.27202967936964667
0.20335960388183594,0.08230112918435724
0.25287675857543945,0.03552451897176678
0.30321550369262695,0.019744908482759903
0.3548612594604492,0.016321648070768146
0.43332791328430176,0.017261159716561125
0.8445010185241699,0.005962575284171714
1.1164379119873047,0.003929470879218902
1.4396965503692627,0.0037936926747676345
1.8199238777160645,0.002731214326182965
3.03444766998291,0.0029452819718759305
2.6915996074676514,0.0023038211656665817
3.145693778991699,0.002457005446908074
3.6109671592712402,0.002268157602154308
4.144176006317139,0.0020437421215866404


==> Experiments/ErrorsToy/combined_sphereharmonics_concatenated__in_20D.csv <==
Timers,Error
0.30317068099975586,0.2880550773123994
0.40082859992980957,0.14680985011961378
0.48157429695129395,0.07784766049262477
0.5474162101745605,0.06098273416146145
0.6309943199157715,0.0533720276889504
0.7301771640777588,0.03498526570624985
1.281219482421875,0.049888157848876284
1.8413522243499756,0.025079495698049105
2.3464696407318115,0.018872229921576555
2.9280030727386475,0.016601623011202098
3.5229251384735107,0.011871526502093674
4.176146984100342,0.012921676754261844
4.832712173461914,0.010696510237900773
5.538061141967773,0.010529329837389136
6.323753356933594,0.00809450073731365


==> Experiments/ErrorsToy/combined_sphereharmonics_concatenated__in_3D.csv <==
Timers,Error
0.06730771064758301,0.017727694804807292
0.07663559913635254,0.03411073121533265
0.11835289001464844,0.000930555291988755
0.13688111305236816,0.000647154604289133
0.16225981712341309,0.0005714198471944787
0.21396088600158691,0.0005585965186030517
0.4476277828216553,0.0005303777125069953
0.7608499526977539,0.0005122261482190105
1.024061918258667,0.0005342506570046001
1.32527756690979,0.0005287372112539756
1.6086020469665527,0.000537152192134025
1.9307031631469727,0.0005405813231512368
2.299041509628296,0.0005452945795841214
2.708873987197876,0.0005405046889541865
3.12337064743042,0.0005326244074680809


==> Experiments/ErrorsToy/combined_sphereharmonics_concatenated__in_5D.csv <==
Timers,Error
0.07320690155029297,0.07261314139579529
0.07603573799133301,0.011061624691257661
0.12466001510620117,0.006623854642416011
0.13980865478515625,0.003890744679949516
0.19426560401916504,0.0028284027847116054
0.22687792778015137,0.002590853232193302
0.5041666030883789,0.0016404368029352544
0.7760241031646729,0.0011481686432094351
1.0002810955047607,0.0011939239197627004
1.2845754623413086,0.0009237692022994847
1.5242409706115723,0.0008077558479625724
1.8202331066131592,0.0007407956624916601
2.1339218616485596,0.0006727325437194542
2.5278542041778564,0.0005633858021542038
2.925389289855957,0.0006343583148045351


==> Experiments/ErrorsToy/errors_SSWrand_in_10D.csv <==
N_sample,Error
100,0.0795767322533422
300,0.025911360555543467
500,0.018917856275567742
700,0.01869197909125095
900,0.019458809663560922
1100,0.019939956864796708
2100,0.013494592988897915
3100,0.011486519459475169
4100,0.008989476162410885
5100,0.008735866365221718
6100,0.010000816347982581
7100,0.008509440505046015
8100,0.009447105067144256
9100,0.007667121622760314
10100,0.008387196981585828


==> Experiments/ErrorsToy/errors_SSWrand_in_20D.csv <==
N_sample,Error
100,0.11309739058312082
300,0.053667695198772736
500,0.04452707902716748
700,0.030356243432900828
900,0.02914466382799649
1100,0.024610062011655928
2100,0.019467889293490512
3100,0.01832336068172841
4100,0.01611683640960878
5100,0.015864293891000747
6100,0.01665680374121787
7100,0.014874178103788615
8100,0.014357552720748089
9100,0.014669571886507336
10100,0.013406624196922312


==> Experiments/ErrorsToy/errors_SSWrand_in_3D.csv <==
N_sample,Error
100,0.010599700849412308
300,0.0025141028556501244
500,0.0006008791727064811
700,0.0006171148078732359
900,0.000513166114595105
1100,0.000519660307687051
2100,0.0005483652060766442
3100,0.0005442504958530847
4100,0.0005356807277662234
5100,0.0005400171504252337
6100,0.0005335327365045739
7100,0.000534657835866259
8100,0.0005362573545327453
9100,0.0005402759471806373
10100,0.0005337708684236197


==> Experiments/ErrorsToy/errors_SSWrand_in_50D.csv <==
N_sample,Error
100,0.1384048006127141
300,0.08002115353276631
500,0.06276871334994533
700,0.048078365215983965
900,0.0377030137317845
1100,0.041708777013595544
2100,0.03158833086495964
3100,0.02763836585111206
4100,0.024082085040635956
5100,0.02259457011070917
6100,0.022075859284314575
7100,0.019811404227177195
8100,0.01728186052906487
9100,0.018098688190736706
10100,0.017012166531430388


==> Experiments/ErrorsToy/errors_SSWrand_in_5D.csv <==
N_sample,Error
100,0.01746432643551266
300,0.003863773924272298
500,0.0020013415373846756
700,0.0016025762335741467
900,0.001460599716285742
1100,0.0012626839893205588
2100,0.001013505582047438
3100,0.001136127291101321
4100,0.0010692548807387592
5100,0.0010954654040829003
6100,0.0015408727911461328
7100,0.0011171933102194088
8100,0.0014627251491646032
9100,0.0012182622287797119
10100,0.00143398985017265


==> Experiments/ErrorsToy/errors_dpparea_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.5699542151071494
300,0.6035854880991431
500,0.6105481385152233
700,0.6209551958495804
900,0.6338401689489962
1100,0.6125907432740364
2100,0.6224945765553632
3100,0.6132139372515885
4100,0.6160189923307982
5100,0.6275301454402463


==> Experiments/ErrorsToy/errors_fib_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.03734695634007057
300,0.008703527525431909
500,0.0077524891311089306
700,0.00441874380943208
900,0.003925330456232778
1100,0.003490368671015709
2100,0.002056804006797641
3100,0.001559926865224881
4100,0.0013072767629864757
5100,0.0011517782373324792
6100,0.0010472375885370866
7100,0.0009719481278800401
8100,0.0009153276141065092
9100,0.0008704585863812397
10100,0.0008342848722531215


==> Experiments/ErrorsToy/errors_fib_SWIncluded_rand_in_3D.csv <==
N_sample,Error
100,0.03734695634007057
300,0.008703527525431909
500,0.0077524891311089306
700,0.00441874380943208
900,0.003925330456232778
1100,0.003490368671015709
2100,0.002056804006797641
3100,0.001559926865224881
4100,0.0013072767629864757
5100,0.0011517782373324792
6100,0.0010472375885370866
7100,0.0009719481278800401
8100,0.0009153276141065092
9100,0.0008704585863812397
10100,0.0008342848722531215


==> Experiments/ErrorsToy/errors_halton_smoothed_leluc_SWIncluded_in_10D.csv <==
N_sample,Error
100,0.12777964123265062
300,0.0716870925742837
500,0.0439013783925509
700,0.030683417795401693
900,0.027458539482887078
1100,0.03046529856229877
2100,0.02022890280908857
3100,0.015957751210100943
4100,0.012778771658932068
5100,0.011316549161134684
6100,0.008423728816907143
7100,0.007914757656628506
8100,0.006719560733591177
9100,0.005820027799653604
10100,0.005146783350274067


==> Experiments/ErrorsToy/errors_halton_smoothed_leluc_SWIncluded_in_20D.csv <==
N_sample,Error
100,0.3062888066658108
300,0.14434675702674749
500,0.08631709532770353
700,0.07964676983928656
900,0.0519490807178784
1100,0.054795303591401986
2100,0.04187956109115253
3100,0.029548828083657157
4100,0.024582643762652658
5100,0.018121941618064512
6100,0.018188713573577552
7100,0.015178490833867663
8100,0.014307456646726191
9100,0.012730458144954469
10100,0.011867980421818683


==> Experiments/ErrorsToy/errors_halton_smoothed_leluc_SWIncluded_in_50D.csv <==
N_sample,Error
100,0.6723412971387372
300,0.3116890197615585
500,0.24718411163200632
700,0.2075884280963583
900,0.16399234266553178
1100,0.13753213395792774
2100,0.08832918276977972
3100,0.07028323762905597
4100,0.054005441034292494
5100,0.047535089914405276
6100,0.03828985283636796
7100,0.03438812245137982
8100,0.03351137039397713
9100,0.028049194691456635
10100,0.026612665185530168


==> Experiments/ErrorsToy/errors_halton_smoothed_leluc_SWIncluded_in_5D.csv <==
N_sample,Error
100,0.05688130176040707
300,0.01787809573840483
500,0.011924919361535204
700,0.009938515773912143
900,0.008660394874026091
1100,0.006491263095046058
2100,0.004794746426545076
3100,0.0033613998206527686
4100,0.0026743731527941825
5100,0.0020324245282590113
6100,0.0015656570343848752
7100,0.001831800672652686
8100,0.0016063256679914506
9100,0.001328068828743141
10100,0.0010560324416503163


==> Experiments/ErrorsToy/errors_halton_smoothed_leluc_in_50D.csv <==
N_sample,Error
100,0.6335482114271922
300,0.29394468802703616
500,0.21645893047940168
700,0.17958343516659844
900,0.14984715424070408
1100,0.14126215198265088
2100,0.08217455798548672
3100,0.062391877181594044
4100,0.04917416065084561
5100,0.04161524243040343
6100,0.039994898201318366
7100,0.032872867210808676
8100,0.028115750944511176
9100,0.025661954231763432
10100,0.0268787737142499


==> Experiments/ErrorsToy/errors_haltonarea_in_2D.csv <==
N_sample,Error
100,0.0010068701265846247
300,9.646539312835323e-05
500,6.065879728822665e-05
700,1.7406786364304594e-05
900,9.585883885776525e-06
1100,1.1450002454616026e-05
2100,2.084701962212776e-05
3100,1.8294906150018164e-06
4100,1.239133781494317e-05
5100,1.1882473655466796e-05
6100,1.2345279242875762e-05


==> Experiments/ErrorsToy/errors_haltonarea_smoothed_SWIncluded_in_2D.csv <==
N_sample,Error
100,0.0007372946720341411
300,0.00028379853528998745
500,0.00017298605013254864
700,0.00011126281500620339
900,8.126083018161534e-05
1100,7.907275045984096e-05
2100,3.884821316215037e-05
3100,2.6570249582671402e-05
4100,1.8123889012111593e-05
5100,1.6206599584689397e-05
6100,1.3324224771413818e-05
7100,1.0863873182112016e-05
8100,9.101293835989121e-06
9100,9.568537880384476e-06
10100,8.521240320313873e-06


==> Experiments/ErrorsToy/errors_haltonarea_smoothed_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.07198210428355668
300,0.02999523962939298
500,0.013884881685519188
700,0.006450803272214794
900,0.017377991193650306
1100,0.006769691845637817
2100,0.00566740315901221
3100,0.001744757626937652
4100,0.0016877024516653717
5100,0.0023820633714610917
6100,0.0011133923326824746
7100,0.001146563698505121
8100,0.0010665587474527971
9100,0.0008817629408438154
10100,0.0006018579531468848


==> Experiments/ErrorsToy/errors_haltonarearand_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.12260074267632999
300,0.043945079551078764
500,0.023053285132728422
700,0.019083648616716742
900,0.013002617824721554
1100,0.010761809250505072
2100,0.005607955044743642
3100,0.0044377584045422755
4100,0.0029322874035850434
5100,0.0027757256622234204
6100,0.002137051435431898
7100,0.001629362229245448
8100,0.0015309896094255482
9100,0.0013315311326907065
10100,0.0011860756759729352


==> Experiments/ErrorsToy/errors_haltonrand_leluc_in_10D.csv <==
N_sample,Error
100,0.04390009581097013
300,0.04450073236812949
500,0.019707421587757956
700,0.012452123315137342
900,0.01563695450237379
1100,0.027287618887426923
2100,0.009838896856458224
3100,0.020164231138207533
4100,0.015982226570629976
5100,0.01193401638484648
6100,0.005799043605328347


==> Experiments/ErrorsToy/errors_haltonrand_leluc_in_20D.csv <==
N_sample,Error
100,0.2502525940162101
300,0.08739586843813484
500,0.020364053654232883
700,0.011469306545836666
900,0.026218835008027686
1100,0.012586255727309315
2100,0.0009433151235369586
3100,0.00629422249699596
4100,0.0005394768523863114
5100,0.007821185726906155
6100,0.013462362710527032


==> Experiments/ErrorsToy/errors_haltonrand_leluc_in_3D.csv <==
N_sample,Error
100,0.08085981619526716
300,0.015400606532204542
500,0.004520277080345636
700,0.0034446325233075115
900,0.009683061190507658
1100,0.0004002585198694675
2100,0.0022105550715316724
3100,0.002225460972466564
4100,0.0008758630441985105
5100,0.002395630296572193
6100,0.002991224590945585


==> Experiments/ErrorsToy/errors_haltonrand_leluc_in_50D.csv <==
N_sample,Error
100,0.9081490540490011
300,0.23613147930618786
500,0.0740032457548292
700,0.07071947045163338
900,0.017294002480273907
1100,0.004029699430434963
2100,0.03478366012017853
3100,0.03547202149663686
4100,0.043851453026953334
5100,0.024621665195763587
6100,0.005905145372982812


==> Experiments/ErrorsToy/errors_haltonrand_leluc_in_5D.csv <==
N_sample,Error
100,0.04961361554553854
300,0.00444929716976894
500,0.0016523314464151895
700,0.0017404952726649547
900,0.0009115332897655648
1100,0.0014826697761760599
2100,0.001091187183353881
3100,0.0018435323819945282
4100,0.0002128865381263445
5100,0.0010967432933206567
6100,0.0006403679071196322


==> Experiments/ErrorsToy/errors_ortho_SWIncluded_in_10D.csv <==
N_sample,Error
100,0.09784455651728859
300,0.05382547565800941
500,0.04386853786923137
700,0.03762911131518274
900,0.031039989776066347
1100,0.027581164543640204
2100,0.019583788578757387
3100,0.017073120168231256
4100,0.014383566259982552
5100,0.012260409105818874
6100,0.01034524754488087
7100,0.009684962823790414
8100,0.009037686990931193
9100,0.008570121374491882
10100,0.00783868624265903


==> Experiments/ErrorsToy/errors_ortho_SWIncluded_in_20D.csv <==
N_sample,Error
100,0.1044439638777403
300,0.049038321192302566
500,0.04120315038849855
700,0.03315334685170654
900,0.032530062089743295
1100,0.03002836122558548
2100,0.01954423766487226
3100,0.017483344158150046
4100,0.015514730721575196
5100,0.014082086645952754
6100,0.013222633424156425
7100,0.011562068943099319
8100,0.010427548385651027
9100,0.009320252608509666
10100,0.009023874811536672


==> Experiments/ErrorsToy/errors_ortho_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.051577190322701645
300,0.0290859776268971
500,0.02329087998111593
700,0.01740794309492026
900,0.014696997832254652
1100,0.01383885936558861
2100,0.011345991952057552
3100,0.008925057464180765
4100,0.007793530520242902
5100,0.00722794959928664
6100,0.007351390909317805
7100,0.006381397748658548
8100,0.006141392456019829
9100,0.0059524708665427365
10100,0.005604965439486902


==> Experiments/ErrorsToy/errors_ortho_SWIncluded_in_5D.csv <==
N_sample,Error
100,0.06019737848642711
300,0.037974986541238896
500,0.03071004932341642
700,0.023382797830579803
900,0.020127676798059116
1100,0.017973846855820406
2100,0.013799506493913545
3100,0.011859384747142921
4100,0.01052776762436268
5100,0.009451436443347396
6100,0.008452753277289893
7100,0.00766370814029326
8100,0.007794564671530968
9100,0.00730922899172556
10100,0.007555781342311696


==> Experiments/ErrorsToy/errors_ortho_in_2D.csv <==
N_sample,Error
100,0.040825564828086726
300,0.02252269734792221
500,0.019872703175725145
700,0.015809456739059084
900,0.014445822745712274
1100,0.012496807210541638
2100,0.009693768853449003
3100,0.00832080262338623
4100,0.007053635632167443
5100,0.0062348394147165465
6100,0.005887221241213707
7100,0.005271111761945429
8100,0.005205096174505725
9100,0.0046256308843663696
10100,0.004442408554065311


==> Experiments/ErrorsToy/errors_ortho_in_50D.csv <==
N_sample,Error
100,0.12937304493732607
300,0.07037057774733847
500,0.05523977993013162
700,0.044795953259838706
900,0.03879038910525718
1100,0.03545140214016579
2100,0.026353918654815626
3100,0.02293185171424348
4100,0.017628120097251822
5100,0.016357561901176508
6100,0.015407221619749811
7100,0.014310432459965479
8100,0.014425532775762404
9100,0.014047984331562442
10100,0.012680437087715442


==> Experiments/ErrorsToy/errors_riesz_smoothed_SWIncluded_in_2D.csv <==
N_sample,Error
100,6.972039129538032e-07
300,9.373639874521444e-08
500,2.6321978718879534e-08
700,9.270649112824714e-09
900,3.1199541550286368e-09
1100,1.8217345765236815e-09
2100,1.5189420787820041e-09
3100,3.1868818251012953e-10
4100,3.164194239957396e-10
5100,2.1756483503665437e-10
6100,1.7416381670187774e-10
7100,2.3033934759553175e-10
8100,1.0844910303120515e-10
9100,1.0447930076651346e-10
10100,3.783944046986676e-11


==> Experiments/ErrorsToy/errors_sobol_leluc_in_10D.csv <==
N_sample,Error
100,0.11920039458235587
300,0.03693781612927394
500,0.02525657919605173
700,0.029300656140985648
900,0.013297150846888872
1100,0.018175298540827445
2100,0.011997586618060385
3100,0.007307797204640032
4100,0.011896573075619976
5100,0.008285541598168411
6100,0.0033624898862569808


==> Experiments/ErrorsToy/errors_sobol_leluc_in_20D.csv <==
N_sample,Error
100,0.4502725088152997
300,0.047393007745160975
500,0.017509843245313572
700,0.03154060881624421
900,0.018400074405917177
1100,0.009765956409797827
2100,0.0054591940946000506
3100,0.002674641367984787
4100,0.008630011980994556
5100,0.007474994820785064
6100,0.0005361618542014668


==> Experiments/ErrorsToy/errors_sobol_leluc_in_5D.csv <==
N_sample,Error
100,0.01750554378496405
300,0.0015113679732325913
500,0.003529483754947549
700,0.00018794491174300987
900,0.004699112237420255
1100,0.003916893669855703
2100,0.006503715301161339
3100,0.006473195900199791
4100,0.0031805360843475405
5100,0.001434926457707153
6100,0.00026364510130338914


==> Experiments/ErrorsToy/errors_sobolarea_smoothed_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.0777556974948853
300,0.02981439068305338
500,0.013402065718881015
700,0.009307637269320015
900,0.006635318526069138
1100,0.006389245471758623
2100,0.0029602395022337367
3100,0.0034096002037872796
4100,0.0018175910418870079
5100,0.00149110519848362
6100,0.001345045484583558
7100,0.000985230300931752
8100,0.001677276417659712
9100,0.0009492426794960274
10100,0.0009666102083173645


==> Experiments/ErrorsToy/errors_sobolarearand_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.1293885582223971
300,0.039035943713621866
500,0.0280625295758135
700,0.018515705392469634
900,0.012053136929488222
1100,0.010456516466868421
2100,0.0058099621117284886
3100,0.0043343325115512065
4100,0.003000408873938234
5100,0.0025556429636434787
6100,0.0018286282298753864
7100,0.001807246003865206
8100,0.0015131071454485667
9100,0.001382948960071797
10100,0.0012488553789272937


==> Experiments/ErrorsToy/errors_sobolrand_leluc_in_10D.csv <==
N_sample,Error
100,0.0931323579170904
300,0.017995428395570556
500,0.011731276969039417
700,0.004138451962973022
900,0.003061446620510555
1100,0.006064673034239743
2100,0.0029125316082732056
3100,0.0015111446388855754
4100,0.002149485634332482
5100,0.003757164836567295
6100,0.0017035482500040722


==> Experiments/ErrorsToy/errors_sobolrand_leluc_in_20D.csv <==
N_sample,Error
100,0.04449942090624148
300,0.02677042462596768
500,0.056679942373998315
700,0.03032219779516021
900,0.019228817768015105
1100,0.014565808468728125
2100,0.021080435938521713
3100,0.019149986197070756
4100,0.02162730776412758
5100,0.016042435977443592
6100,0.014692251520007193


==> Experiments/ErrorsToy/errors_sobolrand_leluc_in_5D.csv <==
N_sample,Error
100,0.020376465066573424
300,0.0058915531654881725
500,0.006995114606025421
700,0.00691818972830216
900,0.006351383983446368
1100,0.0001433584735970328
2100,0.0026491304021303286
3100,0.002835652335490213
4100,0.0004103706873745949
5100,0.0027609908102097513
6100,0.002636537380686921


==> Experiments/ErrorsToy/errors_sphereharmonics_SWIncluded_in_10D.csv <==
N_sample,Error
100,10.735926545025672
300,13.370844635823316
500,6.837788545964418
700,33.979887458824734
900,13.54646582038258
1100,0.017261159716561125
2100,0.005962575284171714
3100,0.003929470879218902
4100,0.0037936926747676345
5100,0.002731214326182965
6100,0.0029452819718759305
7100,0.0023038211656665817
8100,0.002457005446908074
9100,0.002268157602154308
10100,0.0020437421215866404


==> Experiments/ErrorsToy/errors_sphereharmonics_SWIncluded_in_20D.csv <==
N_sample,Error
100,31.770208847064637
300,12.817298849800517
500,51.35056240789713
700,36.47926455749588
900,13.632622976965253
1100,12.81103568269749
2100,0.049888157848876284
3100,0.025079495698049105
4100,0.018872229921576555
5100,0.016601623011202098
6100,0.011871526502093674
7100,0.012921676754261844
8100,0.010696510237900773
9100,0.010529329837389136
10100,0.00809450073731365


==> Experiments/ErrorsToy/errors_sphereharmonics_SWIncluded_in_3D.csv <==
N_sample,Error
100,53.18096216690663
300,0.03411073121533265
500,0.000930555291988755
700,0.000647154604289133
900,0.0005714198471944787
1100,0.0005585965186030517
2100,0.0005303777125069953
3100,0.0005122261482190105
4100,0.0005342506570046001
5100,0.0005287372112539756
6100,0.000537152192134025
7100,0.0005405813231512368
8100,0.0005452945795841214
9100,0.0005405046889541865
10100,0.0005326244074680809


==> Experiments/ErrorsToy/errors_sphereharmonics_SWIncluded_in_5D.csv <==
N_sample,Error
100,3.5885407939131952
300,9.598642208140449
500,0.006623854642416011
700,0.003890744679949516
900,0.0028284027847116054
1100,0.002590853232193302
2100,0.0016404368029352544
3100,0.0011481686432094351
4100,0.0011939239197627004
5100,0.0009237692022994847
6100,0.0008077558479625724
7100,0.0007407956624916601
8100,0.0006727325437194542
9100,0.0005633858021542038
10100,0.0006343583148045351


==> Experiments/ErrorsToy/errors_sphereharmonics_concatenated_in_10D.csv <==
N_sample,Error
100,0.27202967936964667
300,0.08230112918435724
500,0.03552451897176678
700,0.019744908482759903
900,0.016321648070768146
1100,0.017261159716561125
2100,0.005962575284171714
3100,0.003929470879218902
4100,0.0037936926747676345
5100,0.002731214326182965
6100,0.0029452819718759305
7100,0.0023038211656665817
8100,0.002457005446908074
9100,0.002268157602154308
10100,0.0020437421215866404


==> Experiments/ErrorsToy/errors_sphereharmonics_concatenated_in_20D.csv <==
N_sample,Error
100,0.2880550773123994
300,0.14680985011961378
500,0.07784766049262477
700,0.06098273416146145
900,0.0533720276889504
1100,0.03498526570624985
2100,0.049888157848876284
3100,0.025079495698049105
4100,0.018872229921576555
5100,0.016601623011202098
6100,0.011871526502093674
7100,0.012921676754261844
8100,0.010696510237900773
9100,0.010529329837389136
10100,0.00809450073731365


==> Experiments/ErrorsToy/errors_sphereharmonics_concatenated_in_3D.csv <==
N_sample,Error
100,0.017727694804807292
300,0.03411073121533265
500,0.000930555291988755
700,0.000647154604289133
900,0.0005714198471944787
1100,0.0005585965186030517
2100,0.0005303777125069953
3100,0.0005122261482190105
4100,0.0005342506570046001
5100,0.0005287372112539756
6100,0.000537152192134025
7100,0.0005405813231512368
8100,0.0005452945795841214
9100,0.0005405046889541865
10100,0.0005326244074680809


==> Experiments/ErrorsToy/errors_sphereharmonics_concatenated_in_5D.csv <==
N_sample,Error
100,0.07261314139579529
300,0.011061624691257661
500,0.006623854642416011
700,0.003890744679949516
900,0.0028284027847116054
1100,0.002590853232193302
2100,0.0016404368029352544
3100,0.0011481686432094351
4100,0.0011939239197627004
5100,0.0009237692022994847
6100,0.0008077558479625724
7100,0.0007407956624916601
8100,0.0006727325437194542
9100,0.0005633858021542038
10100,0.0006343583148045351


==> Experiments/ErrorsToy/errors_unif_SWIncluded_in_10D.csv <==
N_sample,Error
100,0.17543373518079747
300,0.13127527512137424
500,0.10514686422548739
700,0.09507411416097362
900,0.09153320885243665
1100,0.08476437621860111
2100,0.05977914611554103
3100,0.04440202002890386
4100,0.03799988216365977
5100,0.03347059028994267
6100,0.03215504787778485
7100,0.029688859319541697
8100,0.027669724804086904
9100,0.027216326939357348
10100,0.0244982708346577


==> Experiments/ErrorsToy/errors_unif_SWIncluded_in_20D.csv <==
N_sample,Error
100,0.18886732427988562
300,0.13687685347847223
500,0.11669606332068612
700,0.09915390433328568
900,0.08655947407657737
1100,0.07887733064215287
2100,0.06258581539524415
3100,0.050467833297626045
4100,0.04187978395376366
5100,0.041081144355360255
6100,0.03859158488129559
7100,0.03546865528432019
8100,0.032002161752943896
9100,0.030557542989927248
10100,0.02857206587282725


==> Experiments/ErrorsToy/errors_unif_SWIncluded_in_3D.csv <==
N_sample,Error
100,0.3038799115027588
300,0.2577775362528071
500,0.2101286227922845
700,0.18260591210617513
900,0.14290140855178232
1100,0.13452315666474363
2100,0.08679747331126317
3100,0.07419076201195646
4100,0.06578710655264083
5100,0.061433415119282395
6100,0.059705879628993
7100,0.055670488707448056
8100,0.051418318929301904
9100,0.048210828015643796
10100,0.04685531456216771


==> Experiments/ErrorsToy/errors_unif_SWIncluded_in_5D.csv <==
N_sample,Error
100,0.09587654437948721
300,0.06603079521910314
500,0.05843724477144684
700,0.053191720629107604
900,0.04894659911865414
1100,0.0445946544844419
2100,0.030399157782006938
3100,0.029572545496746545
4100,0.025078338089721295
5100,0.021586520542652213
6100,0.019578088484167047
7100,0.01786396503434112
8100,0.017093753388850795
9100,0.015495029448977782
10100,0.015070190695015619


==> Experiments/ErrorsToy/errors_unif_in_2D.csv <==
N_sample,Error
100,0.0242851209077973
300,0.017099633028757718
500,0.01447389114891162
700,0.013891504836397745
900,0.011545381682649087
1100,0.011520251529301903
2100,0.008207683644106411
3100,0.006847695038143566
4100,0.006273532765285243
5100,0.005184024933485378
6100,0.004669801892591625
7100,0.004128377343820617
8100,0.0037708568633566197
9100,0.003760940378517519
10100,0.003619582095459939


==> Experiments/ErrorsToy/errors_unif_in_50D.csv <==
N_sample,Error
100,0.14518112146159126
300,0.109143064922117
500,0.08354979039038458
700,0.07333839669712013
900,0.06381460233341825
1100,0.05947829722279081
2100,0.0494385989984013
3100,0.03838648400973551
4100,0.03609575005629125
5100,0.030920321241933543
6100,0.028092841119888554
7100,0.026221684615157184
8100,0.024695409206282198
9100,0.022690788044543577
10100,0.022470244431406338


==> Experiments/ErrorsToy/new_errors_riesz_smoothed_in_10D.csv <==
N_sample,Error
100,0.08766822103237154
300,0.042959228201550494
500,0.03325188115681535
700,0.025840267025470057
900,0.023400268322023434
1100,0.023912749821292288
2100,0.014742160071485202
3100,0.011423497624098418
4100,0.011557291294032384
5100,0.01042564447030748
6100,0.007658453836514769
7100,0.0089620153203524
8100,0.008840740452099696
9100,0.0061064690560224295
10100,0.007495929969064718


==> Experiments/ErrorsToy/new_errors_riesz_smoothed_in_20D.csv <==
N_sample,Error
100,0.14274489146594077
300,0.06769420912642005
500,0.052861246233286564
700,0.047622344919729026
900,0.04060671006088543
1100,0.03580155324122137
2100,0.025728086760280357
3100,0.02244548550800613
4100,0.022151877804884652
5100,0.014939880144501734
6100,0.016669090200723442
7100,0.013612329577098792
8100,0.013425826107851488
9100,0.012427337793591776
10100,0.012320460289702271


==> Experiments/ErrorsToy/new_errors_riesz_smoothed_in_2D.csv <==
N_sample,Error
100,7.281561865934983e-07
300,9.811770259604558e-08
500,2.7124785861865064e-08
700,8.473681893939044e-09
900,3.4104130386403143e-09
1100,2.0476660211876662e-09
2100,1.4091417654960026e-09
3100,3.19919246649647e-10
4100,3.6235660694217133e-10
5100,2.1906324976228576e-10
6100,1.6218876242035662e-10
7100,2.3464533205341806e-10
8100,1.0007085826657658e-10
9100,1.0675302641871554e-10
10100,3.6663285740701215e-11


==> Experiments/ErrorsToy/new_errors_riesz_smoothed_in_3D.csv <==
N_sample,Error
100,0.003140501337611337
300,0.0006850191486201318
500,0.000597900656327175
700,0.0005504950225876826
900,0.000536109830960747
1100,0.0005425989130902486
2100,0.000536794937881755
3100,0.0005311054212663091
4100,0.0005347660144625
5100,0.0005337577812967531
6100,0.0005351350867483706
7100,0.0005355751497354344
8100,0.0005357026512353969
9100,0.0005357582107943326
10100,0.0005357616484659289


==> Experiments/ErrorsToy/new_errors_riesz_smoothed_in_50D.csv <==
N_sample,Error
100,0.1755907939395195
300,0.10505177845796781
500,0.07566671225315
700,0.051783950217897425
900,0.05427041187527851
1100,0.049738031731089954
2100,0.034506200683737505
3100,0.029339606349903482
4100,0.029282883567659
5100,0.023918724120265772
6100,0.01728897857727404
7100,0.018631384051132117
8100,0.01689430535998345
9100,0.017685258304307033
10100,0.016819370890716806


==> Experiments/ErrorsToy/new_errors_riesz_smoothed_in_5D.csv <==
N_sample,Error
100,0.022849378363667076
300,0.00830605780874949
500,0.006032731004925651
700,0.0038474002865081357
900,0.004029416226420355
1100,0.0028620344913982574
2100,0.0019389305958465153
3100,0.0014766405183972387
4100,0.0012140705098460992
5100,0.001061733601131123
6100,0.0010218471774796312
7100,0.001057228950000262
8100,0.0008700097908530813
9100,0.0008010572416842354
10100,0.0008187098604137999

